The equivalence between many-to-one polygraphs and opetopic sets

From the polynomial approach to the definition of opetopes of Kock et al., we derive a category of opetopes, and show that its set-valued presheaves, or opetopic sets, are equivalent to many-to-one polygraphs. As an immediate corollary, we establish that opetopic sets are equivalent to multitopic sets, introduced and studied by Harnick et al, and we also address an open question of Henry.

==> tikz/opetope-0-graphical.tikz <==
\input{common.tex}

\begin{tikzpicture}

%<*main>
%</main>

  \begin{TIKZZONE}{0}{0}{2}{2}{point}{1}{1}
%<*point>
    \coordinate (a) at (0, 0);
    \draw (a) node {$.$};
%</point>
  \end{TIKZZONE}

\end{tikzpicture}
